The Great Filter hypothesis -- a new Great Filter?

The Great Filter hypothesis is an extension of the Fermi Paradox: "If life is so common in the universe, why don't we see it?" The Great Filter theory posits there are multiple obstacles or filters life must pass through which ultimately sifts out intelligent life. This paper identifies a new filter: depopulation. As an exospecies advances and reaches the top of the food chain on its planet, Darwinian evolution selects the species to breed fewer offspring due to a lack of predation. As the species evolves intelligence, this leads to medicines and most notably contraception, enabling the species to reduce infant mortality while controlling reproduction. Finally, economic, social and educational factors add to the conscious decision of the intelligent life to slow reproduction. These factors are currently contributing to a human global population peak mid century with subsequent population collapse in less than 500 years. Noting that population growth and decline is exponential, our modelling forecasts human extinction thresholds being tested sometime after the year 2500. There is no reason to assume depopulation dynamics (exodepopulation) would not apply to exocivilizations (exodemography), thus providing a possible resolution of the Fermi Paradox. Furthermore, as machines and AI inevitably supplement humans as depopulation accelerates, the Fermi Paradox can be restated as "Why don't we see machines and AI colonising the galaxy?" A plausible answer is machines will not become conscious and will continue to operate only as tools, tools that will cease operating once humanity is extinct. The Fermi Paradox can then be restated as "Machines will not become conscious, otherwise we would see them colonising the galaxy".

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
